On volumes and filling collections of multicurves

Let $S$ be a surface of negative Euler characteristic and consider a finite filling collection $\Gamma$ of closed curves on $S$ in minimal position. An observation of Foulon and Hasselblatt shows that $PT(S) \setminus \hat{\Gamma}$ is a finite-volume hyperbolic 3-manifold, where $PT(S)$ is the projectivized tangent bundle and $\hat\Gamma$ is the set of tangent lines to $\Gamma$. In particular, $vol(PT(S) \setminus \hat{\Gamma})$ is a mapping class group invariant of the collection $\Gamma$. When $\Gamma$ is a filling pair of simple closed curves, we show that this volume is coarsely comparable to Weil-Petersson distance between strata in Teichm\"uller space. Our main tool is the study of stratified hyperbolic links $\bar\Gamma$ in a Seifert-fibered space $N$ over $S$. For such links, the volume of $N\setminus\bar\Gamma$ is coarsely comparable to expressions involving distances in the pants graph.

==> punctured_torus.txt <==
\begin{thebibliography}{CHMR17}

\bibitem[ADST05]{agol2005lower}
Ian Agol, Nathan~M. Dunfield, Peter~A. Storm, and William~P. Thurston.
\newblock Lower bounds on volumes of hyperbolic haken 3-manifolds, 2005.

\bibitem[Ago04]{AG2004}
Ian Agol.
\newblock {Tameness of hyperbolic 3-manifolds}.
\newblock {\url{http://arxiv.org/abs/math/0405568}}, 2004.

\bibitem[Bas13]{Basmajian2013}
Ara Basmajian.
\newblock {Universal length bounds for non-simple closed geodesics on
  hyperbolic surfaces}.
\newblock {\em Journal of Topology}, 2013.

\bibitem[BP91]{BP1992}
Riccardo Benedetti and Carlo Petronio.
\newblock {\em {Lectures on Hyperbolic Geometry}}.
\newblock {Universitext, Springer}, 1991.

\bibitem[BPS17a]{BPS171}
M.~Bergeron, T.~Pinsky, and S.~Silberman.
\newblock An upper bound for the volumes of complements of periodic geodesics.
\newblock {\em International Mathematics Research Notice}, 00:1--23, 2017.

\bibitem[BPS17b]{BPS172}
A.~Brandts, T.~Pinsky, and S.~Silberman.
\newblock Volumes of hyperbolic three-manifolds associated to modular links.
\newblock { \url{https://arxiv.org/abs/1705.04760}}, 2017.

\bibitem[Bro03]{Bro01}
Jeff Brock.
\newblock The weil-petersson metric and volumes of 3-dimensional hyperbolic
  covex cores.
\newblock {\em Journal of the American Mathematical Society}, 16(3):495--535,
  2003.

\bibitem[BS17]{BS2017}
Ian Biringer and Juan Souto.
\newblock {Thick hyperbolic 3-manifold with bounded rank}.
\newblock {\url{https://arxiv.org/abs/1708.01774}}, 2017.

\bibitem[Can96]{Ca1996}
Richard~D. Canary.
\newblock {A covering theorem for hyperbolic 3-manifolds and its applications}.
\newblock {\em {Topology}}, 35(3):751--778, 1996.

\bibitem[CG06]{CG2006}
Danny Calegary and David Gabai.
\newblock {Shrinkwrapping and the taming of hyperbolic 3-manifolds}.
\newblock {\em {Journal of American Mathematical Society}}, 19(2):385--446,
  2006.

\bibitem[CHMR17]{CHMR17}
Pascal Collin, Laurent Hauswirth, Laurent Mazet, and Harold Rosenberg.
\newblock Minimal surfaces in finite volume non compact hyperbolic
  $3$-manifolds.
\newblock {\em Transactions of the American Mathematical Society}, 369, 02
  2017.

\bibitem[FH13]{FH13}
P.~Foulon and B.~Hasselblatt.
\newblock Contact anosov flows on hyperbolic 3-manifolds.
\newblock {\em Geometry and Topology}, pages 1225--1252, 2013.

\bibitem[FHS83]{FHS1983}
Michael Freedman, Joel Hass, and Peter Scott.
\newblock {Least area incompressible surfaces in 3-manifolds}.
\newblock {\em {Inventiones Mathematicae}}, 71(3):609--642, 1983.

\bibitem[FM11]{FM2011}
Benson Farb and Dan Margalit.
\newblock {\em {Primer on Mapping Class Groups}}.
\newblock {Princeton Mathematical Series}, 2011.

\bibitem[Hat02]{Ha2002}
Allen Hatcher.
\newblock {\em {Algebraic Topology}}.
\newblock {Cambridge University Press}, 2002.

\bibitem[Hat07]{Ha2007}
Allen Hatcher.
\newblock {Basic Notes on 3-manifolds}.
\newblock {\url{http://www.math.cornell.edu/~hatcher/3M/3Mfds.pdf}}, 2007.

\bibitem[Hem76]{He1976}
John Hempel.
\newblock {\em {3-Manifolds}}.
\newblock {Princeton University Press}, 1976.

\bibitem[Hem01]{Hempel2001}
John Hempel.
\newblock {3-Manifolds as viewed from the curve complex}.
\newblock {\em Topology}, 2001.

\bibitem[Hon76]{Ho76}
R.~Honsberger.
\newblock {\em Mathematical Gems II, A Theorem of Gabriel Lam\'e}.
\newblock Math. Assoc. Amer., 1976.

\bibitem[Hop89]{H89}
H.~Hopf.
\newblock Differential geometry in the large.
\newblock {\em Lecture Notes in Mathematics 1000}, 1989.

\bibitem[Jac80]{Ja1980}
William Jaco.
\newblock {\em {Lectures on Three-Manifold Topology}}.
\newblock {American Mathematical Society}, 1980.

\bibitem[Lic62]{Lickorish1962}
W.~B.~R. Lickorish.
\newblock {A Representation of Orientable Combinatorial 3-Manifolds}.
\newblock {\em The Annals of Mathematics}, 1962.

\bibitem[Mar07]{Ma2007}
Albert Marden.
\newblock {\em {Outer Circles}}.
\newblock {Cambridge University Press}, 2007.

\bibitem[Mas86]{M86}
Howard Masur.
\newblock Closed trajectories for quadratic differentials with an application
  to billiards.
\newblock {\em Duke Math. J.}, 53(2):307--314, 1986.

\bibitem[MM99]{MM99}
Howard Masur and Yair Minsky.
\newblock Geometry of the complex of curves i: hyperbolicity.
\newblock {\em Inventiones Mathematique}, 138:103--149, 1999.

\bibitem[MM00]{MM}
Howard Masur and Yair Minsky.
\newblock Geometry of the complex of curves ii: hierarchical structure.
\newblock {\em Geometry and Functional Analysis}, 10:902--974, 2000.

\bibitem[MS93]{MS93}
Howard Masur and John Smillie.
\newblock Quadratic differentials with prescribed singularities and
  pseudo-{A}nosov diffeomorphisms.
\newblock {\em Comment. Math. Helv.}, 68(2):289--307, 1993.

\bibitem[MT98]{MT1998}
Katsuhiko Matsuzaki and Masahiko Taniguchi.
\newblock {\em {Hyperbolic Menifolds and Kleinian Groups}}.
\newblock {Oxford University Press}, 1998.

\bibitem[Per03a]{Per2003.3}
Grigori Perelman.
\newblock {Finite extinction time for the solutions to the Ricci flow on
  certain three-manifolds}.
\newblock {\url{https://arxiv.org/pdf/math/0307245.pdf}}, 2003.

\bibitem[Per03b]{Per2003.1}
Grigori Perelman.
\newblock {Ricci flow with surgery on three-manifolds}.
\newblock {\url{https://arxiv.org/abs/math/0303109}}, 2003.

\bibitem[Per03c]{Per2003.2}
Grigori Perelman.
\newblock {The entropy formula for the Ricci flow and its geometric
  applications}.
\newblock {\url{https://arxiv.org/abs/math/0211159}}, 2003.

\bibitem[R17]{M17}
J.~A. Rodr\'iguez-Migueles.
\newblock {A lower bound for the volumes of complements of periodic geodesics}.
\newblock {\url{https://arxiv.org/abs/1711.10757}}, 2017.

\bibitem[CR19]{CM19}
J.~A. Rodr\'iguez-Migueles and T.~Cremaschi.
\newblock {Hyperbolicity of links complements in Seifert fibered spaces}.
\newblock {\url{https://arxiv.org/abs/1812.00567}}, 2019.

\bibitem[RS09]{KS09}
Kasra Rafi and Saul Schleimer.
\newblock {Covers and the curve complex}.
\newblock {\em {Geometry and Topology}}, 13:2141--2162, 2009.

\bibitem[Sch04]{Schleimer}
Saul Schleimer.
\newblock {Notes on Complex of Curves}.
\newblock {\url{http://homepages.warwick.ac.uk/~masgar/Maths/notes.pdf}}, 2004.

\bibitem[Sha75]{Sh1975}
Peter~B. Shalen.
\newblock {Infinitely divisible elements in 3-manifold groups}.
\newblock {\em {Annals of Mathematical Studies}}, 84:293--335, 1975.

\bibitem[Str84]{S84}
Kurt Strebel.
\newblock {\em Quadratic differentials}.
\newblock Springer-Verlag, 1984.

\bibitem[Thu78]{Th1978}
William~B. Thurston.
\newblock {Geometry and Topology of 3-manifolds}.
\newblock {\url{http://library.msri.org/books/gt3m/}}, 1978.
\newblock {Princeton Mathematics Department Lecture Notes}.

\bibitem[TTW17]{AWT2017}
Aougab Tarik, Samuel~J. Taylor, and Richard~C.H. Webb.
\newblock {Effective Masur-Minsky distance formulas and applications to
  hyperbolic 3-manifolds }.
\newblock {\url{https://math.temple.edu/~samuel.taylor/Main.pdf}}, 2017.

\bibitem[Wal68]{Wa1968}
Friedhelm Waldhausen.
\newblock {On irreducible 3-manifolds which are sufficiently large}.
\newblock {\em {Annals of Mathematics}}, 86:55--88, 1968.

\end{thebibliography}

